Formal Analysis of Lending Pools in Decentralized Finance

Decentralised Finance (DeFi) applications constitute an entire financial ecosystem deployed on blockchains. Such applications are based on complex protocols and incentive mechanisms whose financial safety is hard to determine. Besides, their adoption is rapidly growing, hence imperilling an increasingly higher amount of assets. Therefore, accurate formalisation and verification of DeFi applications is essential to assess their safety. We have developed a tool for the formal analysis of one of the most widespread DeFi applications: Lending Pools (LP). This was achieved by leveraging an existing formal model for LPs, the Maude verification environment and the MultiVeStA statistical analyser. The tool supports several analyses including reachability analysis, LTL model checking and statistical model checking. In this paper we show how the tool can be used to analyse several parameters of LPs that are fundamental to assess and predict their behaviour. In particular, we use statistical analysis to search for threshold and reward parameters that minimize the risk of unrecoverable loans.

==> figures/aalto-logo.txt <==
If you wish to change the Aalto logo for your thesis 
(get different colors or different punctuation marks)...
----------------------------------------------------------------------
Load the correct logo from
http://materialbank.aalto.fi/custom/aaltologoselector.aspx

Instructions:

- Kieli: Select the correct language

- Yksikkö: Select "Perustieteiden korkeakoulu"

- Tunnuksen kokoversio: Select "Pieni versio (13)"

- Käyttö: Select "Paino"

- Väriarvot: 
  - Select "CMYK, päällystetylle paperille" if you use coated paper
  - Select "CMYK, päällystämättömälle paperille" if you use uncoated paper
  - Always select "Black" if you print this page in black and white
    (you can render another version of your thesis with coloured logos for
     electronic printing, but please use the black and white PDF when 
     printing if you're going to print the thesis in black and white!)

- Click "Hae logo"

- Click "Lataa logo" to load the created PDF file and store it to disk

- Copy the PDF file you loaded to the images directory, and overwrite 
  the file "aalto-logo-LANG.pdf" with it, where LANG is the code of
  your language (fi=Finnish, en=English, or se=Swedish).

- You're done! Render your thesis using pdflatex as usual


